Self-Masking Networks for Unsupervised Adaptation

With the advent of billion-parameter foundation models, efficient fine-tuning has become increasingly important for the adaptation of models to downstream tasks. However, especially in computer vision, it can be hard to achieve good performance when access to quality labeled data is lacking. In this work, we propose a method adapting pretrained generalist models in a self-supervised manner by learning binary masks. These self-supervised masking networks (SMNs) are up to 79x more efficient to store and significantly improve performance on label-efficient downstream tasks. We validate the usefulness of learning binary masks as a fine-tuning method on 8 datasets and 3 model architectures, and we demonstrate the effectiveness of SMNs in 3 label-efficient settings.

==> plots/part2_accuracy/full/part2_acc.csv <==
Model+Method	cifar10	cifar100	dtd	eurosat	flowers	inat	oxfordpets	sun397	ucf101
rn18-timm+LP	0.87	0.59	0.62	0.92	0.93	0.42	\textbf{0.89}	0.49	0.66
rn18-timm+M	\textbf{0.95}	\textbf{0.76}	0.66	\textbf{0.97}	\textbf{0.96}	\textbf{0.50}	0.85	0.48	0.66
rn18-timm+FFT	\textbf{0.95}	\textbf{0.76}	\textbf{0.69}	\textbf{0.97}	\textbf{0.96}	\textbf{0.50}	\textbf{0.89}	\textbf{0.53}	\textbf{0.69}
rn50-swav+LP	0.91	0.64	\textbf{0.76}	0.73	0.98	0.60	0.88	\textbf{0.66}	\textbf{0.78}
rn50-swav+M	\textbf{0.96}	0.80	0.71	0.97	0.97	0.64	0.86	0.48	0.63
rn50-swav+FFT	\textbf{0.96}	\textbf{0.82}	0.74	\textbf{0.98}	\textbf{0.99}	\textbf{0.66}	\textbf{0.89}	0.62	0.67
vitb32-clip+LP	0.95	0.80	\textbf{0.75}	0.95	\textbf{0.97}	-	\textbf{0.89}	\textbf{0.75}	\textbf{0.83}
vitb32-clip+M	\textbf{0.97}	\textbf{0.83}	0.74	\textbf{0.98}	\textbf{0.97}	\textbf{0.59}	\textbf{0.89}	0.67	0.82
vitb32-clip+FFT	0.96	0.82	0.72	\textbf{0.98}	\textbf{0.97}	-	\textbf{0.89}	0.64	0.81


==> plots/part2_accuracy/full/part2_acc_knn.csv <==
Model+Method	cifar10	cifar100	dtd	eurosat	flowers	inat	oxfordpets	sun397	ucf101
rn18-timm+LP	nan	0.59	0.59	0.90	0.68	0.45	0.88	nan	0.60
rn18-timm+M	0.95	0.76	0.66	0.97	0.95	0.51	0.85	0.48	0.66
rn18-timm+FFT	0.95	0.76	0.67	0.97	0.94	0.50	0.89	0.51	0.69
rn50-swav+LP	0.83	0.50	0.69	0.58	0.73	nan	0.73	0.54	0.60
rn50-swav+M	0.96	0.80	0.70	0.97	0.96	nan	0.86	0.47	0.65
rn50-swav+FFT	0.96	0.80	0.71	0.98	0.97	0.62	0.89	0.59	0.67
vitb32-clip+LP	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00
vitb32-clip+M	0.97	0.82	0.72	0.98	0.92	0.00	0.84	0.66	0.79
vitb32-clip+FFT	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00


==> plots/part2_accuracy/full/part2_ids.csv <==
Model+Method	cifar10	cifar100	dtd	eurosat	flowers	inat	oxfordpets	sun397	ucf101
rn18-timm+LP	SUB-961,SUB-647,SUB-643,SUB-642,SUB-641	SUB-821	SUB-668	SUB-666	SUB-648	SUB-1070	SUB-665	SUB-649	SUB-667
rn18-timm+M	SUB-791	SUB-820	SUB-797	SUB-798	SUB-789	SUB-1177	SUB-794	SUB-790	SUB-795
rn18-timm+FFT	SUB-778	SUB-819	SUB-777	SUB-775	SUB-776	SUB-1176	SUB-782	SUB-785	SUB-783
rn50-swav+LP	SUB-865	SUB-1060,SUB-863	SUB-864	SUB-1038	SUB-862	SUB-1075	SUB-866	SUB-867	SUB-861
rn50-swav+M	SUB-781	SUB-844	SUB-787	SUB-788	SUB-779	SUB-1175	SUB-784	SUB-780	SUB-786
rn50-swav+FFT	SUB-911	SUB-847	SUB-913	SUB-977	SUB-912	SUB-1174	SUB-979	SUB-981	SUB-914
vitb32-clip+LP	manual	manual	manual	manual	manual	manual	manual	manual	manual
vitb32-clip+M	SUB-945	SUB-947	SUB-948	SUB-949	SUB-944	SUB-1167	SUB-943	SUB-946	SUB-937
vitb32-clip+FFT	manual	manual	manual	manual	manual	manual	manual	manual	manual


==> plots/part2_accuracy/full/part2_sparsity.csv <==
Model	cifar10	cifar100	dtd	eurosat	flowers	inat	pets	sun397	ucf101
rn18-timm	84.8\%	64.3\%	92.6\%	93.4\%	93.1\%	51.2\%	95.6\%	68.0\%	89.4\%
rn50-swav	89.5\%	77.2\%	95.1\%	95.7\%	94.5\%	65.4\%	96.2\%	81.1\%	91.7\%
vitb32-clip	99.6\%	98.7\%	99.9\%	99.9\%	99.9\%	94.8\%	99.9\%	99.3\%	99.8\%

